Mask-Predict: Parallel Decoding of Conditional Masked Language Models

Most machine translation systems generate text autoregressively from left to right. We, instead, use a masked language modeling objective to train a model to predict any subset of the target words, conditioned on both the input text and a partially masked target translation. This approach allows for efficient iterative decoding, where we first predict all of the target words non-autoregressively, and then repeatedly mask out and regenerate the subset of words that the model is least confident about. By applying this strategy for a constant number of iterations, our model improves state-of-the-art performance levels for non-autoregressive and parallel decoding translation models by over 4 BLEU on average. It is also able to reach within about 1 BLEU point of a typical left-to-right transformer model, while decoding significantly faster.

==> figs/lc_results.tsv <==
2	1	21.7	36.84082675
3	1	23.96	33.20382977
4	1	25.15	39.08258533
5	1	25.58	46.24308038
6	1	25.9	57.63115764
7	1	26.05	59.07903957
8	1	26.25	77.56407404
9	1	26.46	80.78632379
10	1	26.56	88.40037513
2	2	22.38	38.68883419
3	2	24.69	44.97936869
4	2	25.66	42.02834296
5	2	26	56.99530625
6	2	26.31	66.13140368
7	2	26.42	74.16433001
8	2	26.53	70.84150243
9	2	26.72	91.68846679
10	2	27.03	99.02918792
2	3	22.68	30.54734635
3	3	24.73	46.63190174
4	3	25.75	58.72152519
5	3	26.09	63.19785237
6	3	26.4	78.89718962
7	3	26.47	85.78499269
8	3	26.68	94.79476452
9	3	26.82	104.9970691
10	3	27.09	116.3550127

